Stable Marriage Matching for Traffic-Aware Space-Air-Ground Integrated Networks: A Gale-Shapley Algorithmic Approach

In keeping with the rapid development of communication technology, a new communication structure is required in a next-generation communication system. In particular, research using High Altitude Platform (HAP) or Unmanned Aerial Vehicle(UAV) in existing terrestrial networks is active. In this paper, we propose matching HAP and UAV using the Gale-Shapley algorithm in a relay communication situation. The numerical simulation results demonstrate that applying the Gale-Shapley algorithm shows superior performance compared to random matching.

==> equation.txt <==
\begin{comment}
Basically, the channel capacity from UAV $u$ $\in$ $U$ to HAP $h$ $\in$ $H$ (U2H) is derived from Shannon formula\cite{jsac21jia}:
\begin{equation}
c_{uh} = B_{uh}\log_{2}(1+\gamma_{uh}), \forall u \in U, h \in H 
\end{equation}
in which $B_{uh}$ is the available bandwidth and $\gamma_{uh}$ is the signal to noise ratio(SNR) at HAP $h$ from UAV $u$. 

$\gamma_{uh}$ is calculated as:
\begin{equation}
\gamma_{uh} = \frac{P_{uh} ^{tr} G_{u} ^{tr}G_{h} ^{re}L_r}{k_B T_s B_{uh}}\left( \frac{c}{4\pi d_{uh}\nu} \right)^2
\end{equation}

where $P_{uh} ^{tr}$ is the transmitting power of UAV $u \in U$. $G_u ^{tr}$ and $G_h ^{re}$ are the antenna power gains of user transmitter and HAP receiver respectively. $L_r$ is the rain attenuation stemmed from the troposphere. $c$ is the speed of light, and $\nu$ is the centering frequency. $d_{uh}$ is the distance between UAV and HAP. $T_s$ is the system noise temperature, and $k_B$ means the Boltzmann's constant.

%Transmit power: in 28GHz, Maximum RF transmit power of 30.1 dBm over an 800MHz first null-to-null RF bandwidth -> 30dBm으로 설정
%G_{u} ^{tr}G_{h} ^{re} = 41dB
%L_r : -23dB
%k_B : −228.6 dB
%c : 3 * 10^9 m/s
% T_s : 300 K
%$\nu$ : 28GHz
%d_{uh} : 20km ~ 40km 사이로 random 설정
%각 UAV가 serve하는 기기의 수: 1개(자기 자신) ~ 10개(주변기기까지) 로 설정

For a ground user, the distance $d$ can be determined by the HAPS altitude $h_0$ and elevation angle $\alpha$ by
\begin{equation}
d= \sqrt{R_E^2\sin{\alpha}+h_0^2+2h_0 R_E }-R_E\sin{\alpha} %(3)
\end{equation}
where $R_E$ denotes Earth radius. 
Shadow fading(SF) is modeled by a log-normal distribution, which is a zero-mean normal distribution with a standard deviation $\sigma_{SF}^2$, i.e., $N(0,\sigma_{SF}^2).$

According to \cite{eucap18medbo}, the clutter loss (CL) model is formulated as 
\begin{equation}
CL = 23.5+9.6\log{(f)}+N(0,6) 
\end{equation}
$N(0,6)$ is a  a normal distribution with zero mean and 6 dB standard deviation. 

Then the basic path loss $PL_b$ in dB unit is modeled as 
\begin{equation}
PL_b = FSPL(d,f_c)+SF+CL(\alpha,f_c), %(2)
\end{equation}

\end{comment}
